Tail Modulo Cons, OCaml, and Relational Separation Logic

Common functional languages incentivize tail-recursive functions, as opposed to general recursive functions that consume stack space and may not scale to large inputs. This distinction occasionally requires writing functions in a tail-recursive style that may be more complex and slower than the natural, non-tail-recursive definition. This work describes our implementation of the *tail modulo constructor* (TMC) transformation in the OCaml compiler, an optimization that provides stack-efficiency for a larger class of functions -- tail-recursive *modulo constructors* -- which includes in particular the natural definition of `List.map` and many similar recursive data-constructing functions. We prove the correctness of this program transformation in a simplified setting -- a small untyped calculus -- that captures the salient aspects of the OCaml implementation. Our proof is mechanized in the Coq proof assistant, using the Iris base logic. An independent contribution of our work is an extension of the Simuliris approach to define simulation relations that support different calling conventions. To our knowledge, this is the first use of Simuliris to prove the correctness of a compiler transformation.

==> plots/core_bench.4.txt <==
unlimited
With lists of size 0
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail     7.62ns     5.00w       79.69%  
  naive-tail        9.56ns     5.00w      100.00%  
  base              8.68ns     5.00w       90.78%  
  containers        7.74ns     5.00w       80.94%  
  batteries         7.32ns     5.00w       76.54%  
  tmc               8.00ns     5.00w       83.70%  
  unrolled          7.72ns     5.00w       80.73%  
                                                   
With lists of size 1
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    10.88ns     8.00w       80.46%  
  naive-tail       12.72ns    11.00w       94.11%  
  base              9.83ns     8.00w       72.69%  
  containers       10.18ns     8.00w       75.30%  
  batteries        11.99ns    13.00w       88.71%  
  tmc              13.52ns     8.00w      100.00%  
  unrolled          9.49ns     8.00w       70.24%  
                                                   
With lists of size 2
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    14.13ns    11.00w       83.81%  
  naive-tail       16.85ns    17.00w      100.00%  
  base             12.16ns    11.00w       72.15%  
  containers       12.63ns    11.00w       74.91%  
  batteries        15.29ns    16.00w       90.73%  
  tmc              16.81ns    11.00w       99.71%  
  unrolled         11.94ns    11.00w       70.84%  
                                                   
With lists of size 3
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    17.29ns    14.00w       81.22%  
  naive-tail       19.15ns    23.00w       89.93%  
  base             13.69ns    14.00w       64.31%  
  containers       14.56ns    14.00w       68.36%  
  batteries        19.69ns    19.00w       92.49%  
  tmc              21.29ns    14.00w      100.00%  
  unrolled         13.62ns    14.00w       63.97%  
                                                   
With lists of size 5
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    23.40ns    20.00w       79.37%  
  naive-tail       25.91ns    35.00w       87.86%  
  base             18.86ns    20.00w       63.96%  
  containers       20.12ns    20.00w       68.23%  
  batteries        28.04ns    25.00w       95.10%  
  tmc              29.49ns    20.00w      100.00%  
  unrolled         20.40ns    20.00w       69.20%  
                                                   
With lists of size 10
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    40.81ns    35.00w       80.62%  
  naive-tail       41.46ns    65.00w       81.91%  
  base             29.57ns    35.00w       58.41%  
  containers       32.97ns    35.00w       65.12%  
  batteries        49.33ns    40.00w       97.45%  
  tmc              50.62ns    35.00w      100.00%  
  unrolled         33.00ns    35.00w       65.19%  
                                                   
With lists of size 17
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    62.22ns    56.00w       78.15%  
  naive-tail       67.22ns   107.00w       84.44%  
  base             46.06ns    56.00w       57.85%  
  containers       50.71ns    56.00w       63.70%  
  batteries        75.57ns    61.00w       94.92%  
  tmc              79.61ns    56.00w      100.00%  
  unrolled         51.49ns    56.00w       64.68%  
                                                   
With lists of size 31
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail   126.94ns    98.00w                             91.18%  
  naive-tail      130.73ns   191.00w      0.12w      0.12w       93.90%  
  base             80.65ns    98.00w                             57.93%  
  containers       84.65ns    98.00w                             60.80%  
  batteries       137.47ns   103.00w                             98.74%  
  tmc             139.23ns    98.00w                            100.00%  
  unrolled         87.97ns    98.00w                             63.18%  
                                                                         
With lists of size 56
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail   206.00ns   173.00w      0.16w      0.16w       76.42%  
  naive-tail      269.57ns   341.00w      0.38w      0.38w      100.00%  
  base            143.33ns   173.00w      0.16w      0.16w       53.17%  
  containers      159.12ns   173.00w      0.16w      0.16w       59.03%  
  batteries       226.90ns   178.00w      0.22w      0.22w       84.17%  
  tmc             247.30ns   173.00w      0.22w      0.22w       91.74%  
  unrolled        158.24ns   173.00w      0.21w      0.21w       58.70%  
                                                                         
With lists of size 100
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail   350.31ns   305.00w      0.52w      0.52w       72.84%  
  naive-tail      480.91ns   605.00w      1.21w      1.21w      100.00%  
  base            270.17ns   305.00w      0.52w      0.52w       56.18%  
  containers      305.02ns   305.00w      0.52w      0.52w       63.42%  
  batteries       403.59ns   310.00w      0.71w      0.71w       83.92%  
  tmc             453.84ns   305.00w      0.70w      0.70w       94.37%  
  unrolled        284.18ns   305.00w      0.69w      0.69w       59.09%  
                                                                         
With lists of size 177
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                           
  Name            Time/Run     mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- ----------- ---------- ---------- ------------ 
  naive-nontail   621.88ns     536.00w      1.62w      1.62w       73.00%  
  naive-tail      851.85ns   1_067.00w      3.77w      3.77w      100.00%  
  base            500.43ns     536.00w      1.62w      1.62w       58.75%  
  containers      539.23ns     536.00w      1.61w      1.61w       63.30%  
  batteries       771.49ns     541.00w      2.18w      2.18w       90.57%  
  tmc             777.90ns     536.00w      2.16w      2.16w       91.32%  
  unrolled        505.60ns     536.00w      2.14w      2.14w       59.35%  
                                                                           
With lists of size 316
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                             
  Name              Time/Run     mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ------------ ----------- ---------- ---------- ------------ 
  naive-nontail   1_118.92ns     953.00w      5.15w      5.15w       69.53%  
  naive-tail      1_609.16ns   1_901.00w     11.95w     11.95w      100.00%  
  base              943.88ns     953.00w      5.15w      5.15w       58.66%  
  containers        981.90ns     953.00w      5.15w      5.15w       61.02%  
  batteries       1_303.30ns     958.00w      6.94w      6.94w       80.99%  
  tmc             1_427.77ns     953.00w      6.88w      6.88w       88.73%  
  unrolled          945.84ns     953.00w      6.83w      6.83w       58.78%  
                                                                             
With lists of size 562
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail     2.10us    1.69kw     16.29w     16.29w       68.27%  
  naive-tail        3.08us    3.38kw     38.01w     38.01w      100.00%  
  base              1.85us    1.69kw     16.28w     16.28w       59.99%  
  containers        1.93us    1.69kw     16.26w     16.26w       62.80%  
  batteries         2.45us    1.70kw     21.78w     21.78w       79.62%  
  tmc               2.60us    1.69kw     21.74w     21.74w       84.38%  
  unrolled          1.79us    1.69kw     21.66w     21.66w       58.11%  
                                                                         
With lists of size 1000
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail     4.22us    3.01kw     51.53w     51.53w       67.54%  
  naive-tail        6.25us    6.00kw    120.31w    120.31w      100.00%  
  base              3.62us    3.01kw     51.43w     51.43w       57.88%  
  containers        3.78us    3.00kw     51.44w     51.44w       60.43%  
  batteries         4.74us    3.01kw     68.93w     68.93w       75.89%  
  tmc               4.97us    3.00kw     68.74w     68.74w       79.56%  
  unrolled          3.53us    3.01kw     68.63w     68.63w       56.41%  
                                                                         
With lists of size 1778
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail     8.13us    5.34kw    163.04w    163.04w       65.40%  
  naive-tail       12.43us   10.67kw    380.58w    380.58w      100.00%  
  base              7.19us    5.34kw    162.85w    162.85w       57.90%  
  containers        7.34us    5.34kw    162.89w    162.89w       59.04%  
  batteries         9.19us    5.34kw    217.74w    217.74w       73.94%  
  tmc               9.76us    5.34kw    217.52w    217.52w       78.54%  
  unrolled          7.30us    5.34kw    217.11w    217.11w       58.74%  
                                                                         
With lists of size 3162
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                           
  Name            Time/Run   mWd/Run    mjWd/Run    Prom/Run   Percentage  
 --------------- ---------- --------- ----------- ----------- ------------ 
  naive-nontail    17.81us    9.49kw     516.34w     516.34w       62.35%  
  naive-tail       28.56us   18.98kw   1_204.50w   1_204.50w      100.00%  
  base             14.43us    9.49kw     515.59w     515.59w       50.51%  
  containers       15.30us    9.49kw     515.52w     515.52w       53.58%  
  batteries        19.86us    9.50kw     688.56w     688.56w       69.53%  
  tmc              20.66us    9.49kw     688.52w     688.52w       72.35%  
  unrolled         16.12us    9.49kw     687.98w     687.98w       56.45%  
                                                                           
With lists of size 5623
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail    42.79us   16.87kw     1.63kw     1.63kw       62.16%  
  naive-tail       68.84us   33.74kw     3.81kw     3.81kw      100.00%  
  base             40.97us   17.76kw     1.70kw     1.70kw       59.51%  
  containers       40.82us   19.22kw     1.81kw     1.81kw       59.30%  
  batteries        45.60us   16.88kw     2.18kw     2.18kw       66.23%  
  tmc              46.56us   16.87kw     2.18kw     2.18kw       67.64%  
  unrolled         39.18us   16.87kw     2.18kw     2.18kw       56.92%  
                                                                         
With lists of size 10000
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail   104.23us   30.01kw     5.19kw     5.19kw       59.02%  
  naive-tail      176.61us   60.00kw    12.08kw    12.08kw      100.00%  
  base            107.33us   37.21kw     6.32kw     6.32kw       60.77%  
  containers      108.96us   38.67kw     6.61kw     6.61kw       61.69%  
  batteries       113.54us   30.01kw     6.92kw     6.92kw       64.29%  
  tmc             115.65us   30.00kw     6.91kw     6.91kw       65.49%  
  unrolled        101.89us   30.00kw     6.91kw     6.91kw       57.69%  
                                                                         
With lists of size 17782
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                          
  Name            Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- ---------- ---------- ---------- ------------ 
  naive-nontail   280.00us    53.35kw    16.40kw    16.40kw       57.73%  
  naive-tail      484.99us   106.70kw    38.27kw    38.27kw      100.00%  
  base            296.55us    71.80kw    22.24kw    22.24kw       61.14%  
  containers      304.93us    73.26kw    22.87kw    22.87kw       62.87%  
  batteries       299.87us    53.36kw    21.97kw    21.97kw       61.83%  
  tmc             308.38us    53.35kw    21.96kw    21.96kw       63.59%  
  unrolled        280.78us    53.35kw    21.97kw    21.97kw       57.89%  
                                                                          
With lists of size 31622
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                            
  Name              Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ------------ ---------- ---------- ---------- ------------ 
  naive-nontail     822.82us    94.87kw    52.09kw    52.09kw       59.35%  
  naive-tail      1_386.29us   189.74kw   119.80kw   119.80kw      100.00%  
  base              876.98us   133.31kw    74.61kw    74.61kw       63.26%  
  containers        862.56us   134.77kw    75.75kw    75.75kw       62.22%  
  batteries         823.59us    94.88kw    69.85kw    69.85kw       59.41%  
  tmc               854.50us    94.87kw    70.03kw    70.03kw       61.64%  
  unrolled          785.81us    94.87kw    69.29kw    69.29kw       56.68%  
                                                                            
With lists of size 56234
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                          
  Name            Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- ---------- ---------- ---------- ------------ 
  naive-nontail     2.26ms   168.71kw   152.55kw   152.55kw       74.20%  
  naive-tail        3.05ms   337.41kw   275.10kw   275.10kw      100.00%  
  base              2.17ms   242.70kw   201.19kw   201.19kw       71.15%  
  containers        2.20ms   244.15kw   203.00kw   203.00kw       72.08%  
  batteries         1.91ms   168.71kw   168.88kw   168.88kw       62.56%  
  tmc               1.89ms   168.71kw   168.87kw   168.87kw       62.05%  
  unrolled          1.84ms   168.71kw   168.76kw   168.76kw       60.37%  
                                                                          
With lists of size 100000
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                          
  Name            Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- ---------- ---------- ---------- ------------ 
  naive-nontail     4.55ms   300.00kw   300.48kw   300.48kw       76.37%  
  naive-tail        5.96ms   600.01kw   536.50kw   536.50kw      100.00%  
  base              4.15ms   437.21kw   395.80kw   395.80kw       69.73%  
  containers        4.09ms   438.67kw   397.16kw   397.16kw       68.72%  
  batteries         3.39ms   300.01kw   300.31kw   300.31kw       56.82%  
  tmc               3.45ms   300.00kw   300.32kw   300.32kw       57.95%  
  unrolled          3.28ms   300.01kw   300.15kw   300.15kw       55.12%  
                                                                          
With lists of size 177827
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                                
  Name            Time/Run      mWd/Run     mjWd/Run     Prom/Run   Percentage  
 --------------- ---------- ------------ ------------ ------------ ------------ 
  naive-nontail     9.49ms     533.49kw     534.01kw     534.01kw       85.67%  
  naive-tail       11.07ms   1_066.97kw   1_000.29kw   1_000.29kw      100.00%  
  base              7.71ms     783.11kw     741.51kw     741.51kw       69.64%  
  containers        7.67ms     784.57kw     742.70kw     742.70kw       69.22%  
  batteries         6.09ms     533.49kw     533.56kw     533.56kw       54.99%  
  tmc               6.10ms     533.49kw     534.08kw     534.08kw       55.08%  
  unrolled          5.94ms     533.49kw     533.64kw     533.64kw       53.60%  
                                                                                
With lists of size 316227
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                                
  Name            Time/Run      mWd/Run     mjWd/Run     Prom/Run   Percentage  
 --------------- ---------- ------------ ------------ ------------ ------------ 
  naive-nontail    18.94ms     948.69kw     949.07kw     949.07kw       96.08%  
  naive-tail       19.71ms   1_897.37kw   1_832.36kw   1_832.36kw      100.00%  
  base             13.80ms   1_398.22kw   1_355.93kw   1_355.93kw       70.02%  
  containers       13.88ms   1_399.68kw   1_360.32kw   1_360.32kw       70.41%  
  batteries        10.79ms     948.69kw     949.85kw     949.85kw       54.73%  
  tmc              10.94ms     948.69kw     949.90kw     949.90kw       55.52%  
  unrolled         10.49ms     948.69kw     949.04kw     949.04kw       53.22%  
                                                                                
With lists of size 562341
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail    40.66ms    1.69Mw     1.69Mw     1.69Mw      100.00%  
  naive-tail       36.43ms    3.37Mw     3.31Mw     3.31Mw       89.59%  
  base             25.28ms    2.49Mw     2.45Mw     2.45Mw       62.18%  
  containers       25.38ms    2.49Mw     2.45Mw     2.45Mw       62.41%  
  batteries        19.42ms    1.69Mw     1.69Mw     1.69Mw       47.76%  
  tmc              19.43ms    1.69Mw     1.69Mw     1.69Mw       47.77%  
  unrolled         18.55ms    1.69Mw     1.69Mw     1.69Mw       45.61%  
                                                                         
With lists of size 1000000
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail    90.52ms    3.00Mw     3.01Mw     3.01Mw      100.00%  
  naive-tail       65.22ms    6.00Mw     5.94Mw     5.94Mw       72.05%  
  base             43.90ms    4.44Mw     4.40Mw     4.40Mw       48.50%  
  containers       43.89ms    4.44Mw     4.40Mw     4.40Mw       48.49%  
  batteries        33.71ms    3.00Mw     3.00Mw     3.00Mw       37.25%  
  tmc              34.20ms    3.00Mw     3.00Mw     3.00Mw       37.79%  
  unrolled         32.88ms    3.00Mw     3.00Mw     3.00Mw       36.33%  
                                                                         


==> plots/core_bench.5.txt <==
With lists of size 0
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail     6.67ns     5.00w       76.53%  
  naive-tail        8.72ns     5.00w      100.00%  
  base              6.70ns     5.00w       76.82%  
  containers        6.92ns     5.00w       79.32%  
  batteries         6.84ns     5.00w       78.46%  
  tmc               6.84ns     5.00w       78.40%  
  unrolled          6.51ns     5.00w       74.70%  
                                                   
With lists of size 1
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail     9.92ns     8.00w       80.72%  
  naive-tail       11.18ns    11.00w       90.97%  
  base              8.82ns     8.00w       71.79%  
  containers        8.53ns     8.00w       69.38%  
  batteries        10.93ns    13.00w       88.92%  
  tmc              12.29ns     8.00w      100.00%  
  unrolled          8.68ns     8.00w       70.66%  
                                                   
With lists of size 2
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    14.01ns    11.00w       85.47%  
  naive-tail       13.84ns    17.00w       84.46%  
  base             10.78ns    11.00w       65.75%  
  containers       12.22ns    11.00w       74.55%  
  batteries        15.36ns    16.00w       93.71%  
  tmc              16.39ns    11.00w      100.00%  
  unrolled         10.63ns    11.00w       64.86%  
                                                   
With lists of size 3
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    16.65ns    14.00w       81.14%  
  naive-tail       19.13ns    23.00w       93.23%  
  base             12.82ns    14.00w       62.46%  
  containers       14.16ns    14.00w       68.99%  
  batteries        19.78ns    19.00w       96.36%  
  tmc              20.52ns    14.00w      100.00%  
  unrolled         12.84ns    14.00w       62.56%  
                                                   
With lists of size 5
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    22.68ns    20.00w       78.21%  
  naive-tail       24.25ns    35.00w       83.63%  
  base             20.38ns    20.00w       70.26%  
  containers       20.55ns    20.00w       70.87%  
  batteries        28.07ns    25.00w       96.79%  
  tmc              29.00ns    20.00w      100.00%  
  unrolled         19.98ns    20.00w       68.91%  
                                                   
With lists of size 10
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    38.52ns    35.00w       75.07%  
  naive-tail       41.32ns    65.00w       80.52%  
  base             29.93ns    35.00w       58.33%  
  containers       33.81ns    35.00w       65.89%  
  batteries        50.80ns    40.00w       99.00%  
  tmc              51.31ns    35.00w      100.00%  
  unrolled         32.67ns    35.00w       63.67%  
                                                   
With lists of size 17
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                   
  Name            Time/Run   mWd/Run   Percentage  
 --------------- ---------- --------- ------------ 
  naive-nontail    61.75ns    56.00w       76.46%  
  naive-tail       67.85ns   107.00w       84.01%  
  base             46.94ns    56.00w       58.13%  
  containers       49.84ns    56.00w       61.72%  
  batteries        80.42ns    61.00w       99.58%  
  tmc              80.76ns    56.00w      100.00%  
  unrolled         52.05ns    56.00w       64.45%  
                                                   
With lists of size 31
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail   124.67ns    97.99w                             86.07%  
  naive-tail      133.85ns   191.00w      0.12w      0.12w       92.41%  
  base             82.62ns    98.00w                             57.04%  
  containers       87.22ns    98.00w                             60.22%  
  batteries       144.84ns   103.00w                            100.00%  
  tmc             141.59ns    98.00w                             97.76%  
  unrolled         91.02ns    98.00w                             62.84%  
                                                                         
With lists of size 56
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail   207.12ns   173.00w      0.16w      0.16w       77.90%  
  naive-tail      265.89ns   341.01w      0.38w      0.38w      100.00%  
  base            145.12ns   173.00w      0.16w      0.16w       54.58%  
  containers      152.24ns   173.00w      0.16w      0.16w       57.26%  
  batteries       261.91ns   178.00w      0.22w      0.22w       98.50%  
  tmc             252.69ns   173.01w      0.22w      0.22w       95.04%  
  unrolled        157.58ns   173.00w      0.21w      0.21w       59.27%  
                                                                         
With lists of size 100
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail   355.75ns   304.95w      0.52w      0.52w       73.82%  
  naive-tail      481.91ns   604.99w      1.21w      1.21w      100.00%  
  base            286.05ns   305.00w      0.52w      0.52w       59.36%  
  containers      318.52ns   305.01w      0.52w      0.52w       66.10%  
  batteries       470.92ns   310.01w      0.71w      0.71w       97.72%  
  tmc             445.04ns   305.02w      0.70w      0.70w       92.35%  
  unrolled        280.88ns   305.01w      0.69w      0.69w       58.28%  
                                                                         
With lists of size 177
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                           
  Name            Time/Run     mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- ----------- ---------- ---------- ------------ 
  naive-nontail   612.60ns     535.97w      1.62w      1.62w       72.10%  
  naive-tail      839.98ns   1_067.02w      3.77w      3.77w       98.86%  
  base            534.51ns     536.00w      1.62w      1.62w       62.91%  
  containers      574.59ns     536.03w      1.63w      1.63w       67.62%  
  batteries       849.70ns     540.97w      2.18w      2.18w      100.00%  
  tmc             805.62ns     535.98w      2.17w      2.17w       94.81%  
  unrolled        502.14ns     535.99w      2.16w      2.16w       59.10%  
                                                                           
With lists of size 316
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                             
  Name              Time/Run     mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ------------ ----------- ---------- ---------- ------------ 
  naive-nontail   1_166.16ns     953.01w      5.14w      5.14w       74.15%  
  naive-tail      1_572.74ns   1_901.00w     12.02w     12.02w      100.00%  
  base              950.81ns     953.01w      5.15w      5.15w       60.46%  
  containers      1_008.98ns     953.00w      5.15w      5.15w       64.15%  
  batteries       1_519.46ns     957.95w      6.91w      6.91w       96.61%  
  tmc             1_412.75ns     953.04w      6.88w      6.88w       89.83%  
  unrolled          878.51ns     953.01w      6.83w      6.83w       55.86%  
                                                                             
With lists of size 562
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail     2.05us    1.69kw     16.31w     16.31w       69.13%  
  naive-tail        2.97us    3.38kw     38.02w     38.02w      100.00%  
  base              1.77us    1.69kw     16.27w     16.27w       59.52%  
  containers        1.86us    1.69kw     16.24w     16.24w       62.60%  
  batteries         2.75us    1.70kw     21.77w     21.77w       92.57%  
  tmc               2.62us    1.69kw     21.72w     21.72w       88.10%  
  unrolled          1.71us    1.69kw     21.73w     21.73w       57.60%  
                                                                         
With lists of size 1000
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail     3.91us    3.00kw     51.43w     51.43w       66.32%  
  naive-tail        5.89us    6.01kw    120.29w    120.29w      100.00%  
  base              3.21us    3.00kw     51.41w     51.41w       54.43%  
  containers        3.53us    3.01kw     51.33w     51.33w       59.80%  
  batteries         5.10us    3.01kw     68.88w     68.88w       86.56%  
  tmc               4.75us    3.01kw     68.71w     68.71w       80.56%  
  unrolled          3.29us    3.00kw     68.55w     68.55w       55.76%  
                                                                         
With lists of size 1778
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail     7.64us    5.34kw    162.95w    162.95w       64.41%  
  naive-tail       11.86us   10.67kw    380.05w    380.05w      100.00%  
  base              6.43us    5.34kw    162.73w    162.73w       54.25%  
  containers        6.73us    5.34kw    162.75w    162.75w       56.78%  
  batteries         9.52us    5.34kw    217.35w    217.35w       80.31%  
  tmc               8.92us    5.34kw    217.21w    217.21w       75.20%  
  unrolled          6.45us    5.34kw    216.94w    216.94w       54.42%  
                                                                         
With lists of size 3162
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                           
  Name            Time/Run   mWd/Run    mjWd/Run    Prom/Run   Percentage  
 --------------- ---------- --------- ----------- ----------- ------------ 
  naive-nontail    15.37us    9.49kw     514.47w     514.47w       64.20%  
  naive-tail       23.94us   18.98kw   1_202.07w   1_202.07w      100.00%  
  base             12.06us    9.49kw     515.08w     515.08w       50.40%  
  containers       13.39us    9.49kw     515.06w     515.06w       55.92%  
  batteries        18.45us    9.50kw     687.22w     687.22w       77.06%  
  tmc              17.57us    9.49kw     686.05w     686.05w       73.41%  
  unrolled         12.28us    9.49kw     686.77w     686.77w       51.30%  
                                                                           
With lists of size 5623
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail    33.94us   16.88kw     1.63kw     1.63kw       65.71%  
  naive-tail       51.65us   33.75kw     3.80kw     3.80kw      100.00%  
  base             33.34us   17.76kw     1.69kw     1.69kw       64.55%  
  containers       30.72us   19.22kw     1.81kw     1.81kw       59.47%  
  batteries        37.26us   16.88kw     2.17kw     2.17kw       72.12%  
  tmc              35.36us   16.88kw     2.17kw     2.17kw       68.45%  
  unrolled         27.12us   16.87kw     2.17kw     2.17kw       52.49%  
                                                                         
With lists of size 10000
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail    75.14us   30.01kw     5.15kw     5.15kw       61.50%  
  naive-tail      122.18us   60.02kw    12.02kw    12.02kw      100.00%  
  base             89.71us   37.21kw     6.30kw     6.30kw       73.42%  
  containers       96.90us   38.67kw     6.61kw     6.61kw       79.31%  
  batteries       105.20us   30.01kw     6.90kw     6.90kw       86.10%  
  tmc             103.69us   30.01kw     6.90kw     6.90kw       84.86%  
  unrolled         88.58us   30.00kw     6.90kw     6.90kw       72.50%  
                                                                         
With lists of size 17782
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                          
  Name            Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- ---------- ---------- ---------- ------------ 
  naive-nontail   254.74us    53.37kw    16.40kw    16.40kw       61.52%  
  naive-tail      414.09us   106.74kw    38.33kw    38.33kw      100.00%  
  base            259.57us    71.84kw    22.19kw    22.19kw       62.69%  
  containers      259.64us    73.29kw    22.82kw    22.82kw       62.70%  
  batteries       274.09us    53.36kw    21.91kw    21.91kw       66.19%  
  tmc             270.20us    53.37kw    21.93kw    21.93kw       65.25%  
  unrolled        238.27us    53.36kw    21.91kw    21.91kw       57.54%  
                                                                          
With lists of size 31622
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                            
  Name              Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ------------ ---------- ---------- ---------- ------------ 
  naive-nontail     730.05us    94.91kw    52.07kw    52.07kw       60.89%  
  naive-tail      1_198.91us   189.81kw   120.27kw   120.27kw      100.00%  
  base              745.62us   133.30kw    74.28kw    74.28kw       62.19%  
  containers        743.15us   134.85kw    75.61kw    75.61kw       61.99%  
  batteries         734.06us    94.92kw    69.25kw    69.25kw       61.23%  
  tmc               728.41us    94.87kw    69.23kw    69.23kw       60.76%  
  unrolled          680.70us    94.87kw    69.29kw    69.29kw       56.78%  
                                                                            
With lists of size 56234
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                          
  Name            Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- ---------- ---------- ---------- ------------ 
  naive-nontail     2.06ms   168.75kw   152.42kw   152.42kw       78.36%  
  naive-tail        2.63ms   337.69kw   273.01kw   273.01kw      100.00%  
  base              1.86ms   242.75kw   201.18kw   201.18kw       70.64%  
  containers        1.89ms   244.37kw   199.27kw   199.27kw       71.79%  
  batteries         1.71ms   168.76kw   168.76kw   168.76kw       64.96%  
  tmc               1.68ms   168.74kw   168.74kw   168.74kw       63.79%  
  unrolled          1.61ms   168.87kw   168.88kw   168.88kw       61.30%  
                                                                          
With lists of size 100000
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                          
  Name            Time/Run    mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- ---------- ---------- ---------- ------------ 
  naive-nontail     4.36ms   300.26kw   300.29kw   300.29kw       85.27%  
  naive-tail        5.12ms   600.04kw   535.47kw   535.47kw      100.00%  
  base              3.63ms   437.28kw   395.29kw   395.29kw       71.01%  
  containers        3.59ms   438.73kw   396.62kw   396.62kw       70.19%  
  batteries         3.01ms   300.08kw   300.09kw   300.09kw       58.83%  
  tmc               2.97ms   300.26kw   300.30kw   300.30kw       58.00%  
  unrolled          2.81ms   300.19kw   300.22kw   300.22kw       54.87%  
                                                                          
With lists of size 177827
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                                
  Name            Time/Run      mWd/Run     mjWd/Run     Prom/Run   Percentage  
 --------------- ---------- ------------ ------------ ------------ ------------ 
  naive-nontail     8.60ms     533.34kw     533.31kw     533.31kw       88.86%  
  naive-tail        9.68ms   1_067.01kw   1_028.73kw   1_028.73kw      100.00%  
  base              6.65ms     783.40kw     739.55kw     739.55kw       68.69%  
  containers        6.76ms     785.44kw     741.05kw     741.05kw       69.76%  
  batteries         5.37ms     533.91kw     533.97kw     533.97kw       55.48%  
  tmc               5.35ms     533.96kw     534.02kw     534.02kw       55.30%  
  unrolled          4.99ms     533.49kw     533.49kw     533.49kw       51.57%  
                                                                                
With lists of size 316227
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                                
  Name            Time/Run      mWd/Run     mjWd/Run     Prom/Run   Percentage  
 --------------- ---------- ------------ ------------ ------------ ------------ 
  naive-nontail    18.44ms     950.25kw     950.46kw     950.46kw      100.00%  
  naive-tail       17.95ms   1_898.46kw   1_832.61kw   1_832.61kw       97.38%  
  base             12.19ms   1_398.99kw   1_356.88kw   1_356.88kw       66.10%  
  containers       12.15ms   1_399.88kw   1_358.20kw   1_358.20kw       65.90%  
  batteries         9.60ms     949.56kw     949.68kw     949.68kw       52.07%  
  tmc               9.45ms     949.45kw     949.56kw     949.56kw       51.24%  
  unrolled          8.99ms     948.86kw     948.88kw     948.88kw       48.74%  
                                                                                
With lists of size 562341
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail    39.43ms    1.69Mw     1.69Mw     1.69Mw      100.00%  
  naive-tail       31.65ms    3.38Mw     3.32Mw     3.32Mw       80.25%  
  base             21.88ms    2.49Mw     2.46Mw     2.46Mw       55.49%  
  containers       22.00ms    2.50Mw     2.46Mw     2.46Mw       55.80%  
  batteries        17.28ms    1.69Mw     1.69Mw     1.69Mw       43.82%  
  tmc              17.08ms    1.69Mw     1.69Mw     1.69Mw       43.30%  
  unrolled         15.96ms    1.69Mw     1.69Mw     1.69Mw       40.47%  
                                                                         
With lists of size 1000000
Estimated testing time 35s (7 benchmarks x 5s). Change using '-quota'.
                                                                         
  Name            Time/Run   mWd/Run   mjWd/Run   Prom/Run   Percentage  
 --------------- ---------- --------- ---------- ---------- ------------ 
  naive-nontail    89.27ms    3.01Mw     3.01Mw     3.01Mw      100.00%  
  naive-tail       57.34ms    6.00Mw     5.94Mw     5.94Mw       64.24%  
  base             39.19ms    4.44Mw     4.40Mw     4.40Mw       43.90%  
  containers       38.76ms    4.44Mw     4.40Mw     4.40Mw       43.42%  
  batteries        30.09ms    3.00Mw     3.00Mw     3.00Mw       33.71%  
  tmc              29.88ms    3.00Mw     3.00Mw     3.00Mw       33.47%  
  unrolled         28.26ms    3.00Mw     3.00Mw     3.00Mw       31.66%  
                                                                         

